Reviving Meltdown 3a

Since the initial discovery of Meltdown and Spectre in 2017, different variants of these attacks have been discovered. One often overlooked variant is Meltdown 3a, also known as Meltdown-CPL-REG. Even though Meltdown-CPL-REG was initially discovered in 2018, the available information regarding the vulnerability is still sparse. In this paper, we analyze Meltdown-CPL-REG on 19 different CPUs from different vendors using an automated tool. We observe that the impact is more diverse than documented and differs from CPU to CPU. Surprisingly, while the newest Intel CPUs do not seem affected by Meltdown-CPL-REG, the newest available AMD CPUs (Zen3+) are still affected by the vulnerability. Furthermore, given our attack primitive CounterLeak, we show that besides up-to-date patches, Meltdown-CPL-REG can still be exploited as we reenable performance-counter-based attacks on cryptographic algorithms, break KASLR, and mount Spectre attacks. Although Meltdown-CPL-REG is not as powerful as other transient-execution attacks, its attack surface should not be underestimated.

==> data/effective_leak_time.csv <==
leak-no,value
0,6778
1,7226
2,6742
3,6820
4,6782
5,6882
6,6874
7,6772
8,6796
9,6840
10,6804
11,6782
12,6718
13,6652
14,6742
15,6662
16,6828
17,6582
18,6878
19,6808
20,6786
21,6608
22,6734
23,6618
24,6682
25,6740
26,4724
27,6700
28,6718
29,6620
30,6710
31,6714
32,4660
33,6634
34,6756
35,6654
36,6688
37,6676
38,6770
39,6680
40,6674
41,6690
42,6954
43,6728
44,6660
45,6686
46,6722
47,6642
48,6790
49,6578
50,6792
51,6666
52,6630
53,6576
54,6770
55,6658
56,6746
57,6684
58,5794
59,6734
60,6802
61,6702
62,6796
63,6700
64,4602
65,6664
66,6920
67,6780
68,6572
69,6740
70,6668
71,6774
72,6596
73,6728
74,6808
75,6680
76,6766
77,6662
78,6700
79,6712
80,6742
81,6796
82,6682
83,6824
84,6644
85,6706
86,6642
87,6734
88,6672
89,6750
90,6740
91,6832
92,6744
93,6666
94,6704
95,6636
96,6620
97,6602
98,6782
99,6632


==> data/kaslr.csv <==
offset,cycles
0,517
2,512
4,512
6,488
8,512
10,512
12,452
14,482
16,505
18,505
20,468
22,485
24,505
26,475
28,467
30,437
32,471
34,480
36,498
38,512
40,459
42,512
44,512
46,452
48,463
50,486
52,459
54,498
56,512
58,485
60,471
62,512
64,466
66,431
68,512
70,439
72,458
74,512
76,492
78,472
80,512
82,473
84,478
86,512
88,512
90,490
92,452
94,512
96,472
98,491
100,512
102,479
104,505
106,512
108,498
110,408
112,501
114,452
116,491
118,512
120,498
122,456
124,512
126,498
128,498
130,512
132,492
134,471
136,512
138,454
140,477
142,512
144,472
146,505
148,512
150,512
152,479
154,512
156,486
158,446
160,512
162,455
164,471
166,512
168,604
170,450
172,604
174,495
176,512
178,512
180,498
182,512
184,400
186,463
188,512
190,413
192,512
194,512
196,486
198,512
200,512
202,505
204,492
206,512
208,452
210,462
212,512
214,428
216,469
218,512
220,512
222,500
224,499
226,505
228,512
230,505
232,512
234,445
236,498
238,499
240,457
242,498
244,512
246,512
248,479
250,505
252,486
254,473
256,485
258,481
260,439
262,442
264,460
266,459
268,491
270,512
272,468
274,505
276,512
278,467
280,458
282,512
284,454
286,437
288,512
290,505
292,498
294,512
296,492
298,491
300,512
302,464
304,491
306,512
308,480
310,437
312,512
314,505
316,478
318,512
320,498
322,498
324,512
326,435
328,505
330,512
332,473
334,477
336,512
338,505
340,492
342,512
344,500
346,498
348,512
350,464
352,505
354,512
356,464
358,487
360,512
362,476
364,506
366,512
368,476
370,512
372,512
374,512
376,500
378,492
380,512
382,470
384,472
386,485
388,481
390,467
392,478
394,486
396,435
398,463
400,512
402,485
404,498
406,512
408,460
410,471
412,512
414,459
416,433
418,512
420,487
422,512
424,512
426,512
428,512
430,512
432,512
434,512
436,517
438,512
440,517
442,524
444,512
446,512
448,505
450,512
452,506
454,500
456,517
458,506
460,512
462,489
464,442
466,512
468,512
470,498
472,512
474,505
476,437
478,512
480,459
482,470
484,512
486,446
488,437
490,512
492,426
494,505
496,512
498,498
500,512
502,512
504,512
506,444
508,512
510,505
512,417
514,512
516,428
518,464
520,512
522,470
524,468
526,512
528,482
530,488
532,505
534,487
536,473
538,485
540,472
542,506
544,473
546,451
548,496
550,492
552,491
554,506
556,441
558,422
560,440
562,484
564,478
566,481
568,464
570,477
572,512
574,512
576,471
578,455
580,446
582,512
584,512
586,512
588,483
590,512
592,512
594,512
596,512
598,486
600,417
602,512
604,472
606,458
608,512
610,469
612,512
614,512
616,488
618,455
620,512
622,470
624,470
626,512
628,416
630,426
632,505
634,475
636,512
638,492
640,499
642,501
644,473
646,491
648,471
650,505
652,485
654,486
656,460
658,464
660,512
662,459
664,463
666,512
668,512
670,459
672,512
674,459
676,498
678,512
680,498
682,491
684,512
686,448
688,415
690,512
692,485
694,491
696,512
698,485
700,498
702,512
704,485
706,442
708,512
710,439
712,505
714,512
716,459
718,505
720,512
722,512
724,466
726,512
728,505
730,439
732,512
734,512
736,478
738,512
740,492
742,477
744,512
746,448
748,437
750,512
752,428
754,470
756,512
758,464
760,491
762,512
764,464
766,492
768,512
770,428
772,512
774,512
776,500
778,470
780,499
782,480
784,452
786,498
788,512
790,464
792,479
794,478
796,445
798,472
800,512
802,512
804,466
806,505
808,512
810,433
812,424
814,471
816,492
818,471
820,512
822,485
824,442
826,481
828,478
830,463
832,512
834,492
836,449
838,512
840,393
842,512
844,512
846,460
848,512
850,512
852,512
854,512
856,512
858,492
860,485
862,517
864,517
866,506
868,512
870,488
872,476
874,512
876,494
878,512
880,499
882,474
884,489
886,492
888,512
890,412
892,512
894,512
896,480
898,478
900,512
902,455
904,505
906,491
908,496
910,446
912,505
914,512
916,441
918,464
920,496
922,505
924,451
926,506
928,512
930,451
932,512
934,479
936,424
938,481
940,485
942,478
944,512
946,428
948,444
950,512
952,485
954,428
956,512
958,397
960,512
962,512
964,492
966,471
968,512
970,512
972,498
974,512
976,420
978,491
980,512
982,499
984,505
986,512
988,492
990,498
992,512
994,460
996,471
998,512
1000,512
1002,444
1004,512
1006,428
1008,463
1010,512
1012,512
1014,485
1016,512
1018,434
1020,485
1022,512
1024,517
1026,512
1028,505
1030,491
1032,512
1034,512
1036,512
1038,512
1040,460
1042,435
1044,512
1046,448
1048,478
1050,512
1052,491
1054,505
1056,512
1058,512
1060,478
1062,512
1064,462
1066,512
1068,512
1070,492
1072,373
1074,496
1076,373
1078,410
1080,512
1082,444
1084,484
1086,512
1088,466
1090,512
1092,512
1094,499
1096,498
1098,512
1100,405
1102,417
1104,512
1106,478
1108,484
1110,512
1112,452
1114,485
1116,512
1118,485
1120,505
1122,512
1124,512
1126,485
1128,512
1130,506
1132,424
1134,512
1136,512
1138,455
1140,512
1142,428
1144,499
1146,512
1148,500
1150,488
1152,505
1154,426
1156,461
1158,499
1160,512
1162,438
1164,492
1166,505
1168,501
1170,480
1172,505
1174,512
1176,435
1178,505
1180,512
1182,480
1184,491
1186,512
1188,486
1190,491
1192,512
1194,416
1196,442
1198,512
1200,512
1202,491
1204,512
1206,492
1208,471
1210,512
1212,512
1214,471
1216,512
1218,492
1220,431
1222,512
1224,485
1226,459
1228,512
1230,492
1232,424
1234,512
1236,498
1238,512
1240,512
1242,512
1244,498
1246,512
1248,438
1250,505
1252,512
1254,494
1256,492
1258,512
1260,500
1262,494
1264,512
1266,392
1268,494
1270,512
1272,470
1274,477
1276,492
1278,505
1280,458
1282,512
1284,505
1286,512
1288,455
1290,478
1292,491
1294,486
1296,491
1298,512
1300,505
1302,446
1304,512
1306,446
1308,505
1310,512
1312,474
1314,512
1316,512
1318,505
1320,505
1322,512
1324,480
1326,478
1328,512
1330,464
1332,491
1334,512
1336,439
1338,444
1340,512
1342,479
1344,491
1346,512
1348,433
1350,424
1352,512
1354,460
1356,451
1358,512
1360,485
1362,491
1364,512
1366,505
1368,491
1370,512
1372,512
1374,499
1376,512
1378,488
1380,482
1382,499
1384,499
1386,473
1388,480
1390,390
1392,475
1394,478
1396,485
1398,512
1400,505
1402,512
1404,450
1406,466
1408,505
1410,496
1412,472
1414,491
1416,471
1418,512
1420,485
1422,512
1424,492
1426,471
1428,512
1430,512
1432,471
1434,512
1436,498
1438,512
1440,512
1442,426
1444,435
1446,512
1448,435
1450,451
1452,512
1454,505
1456,363
1458,471
1460,458
1462,512
1464,512
1466,485
1468,498
1470,512
1472,479
1474,484
1476,512
1478,505
1480,417
1482,512
1484,466
1486,437
1488,512
1490,473
1492,498
1494,512
1496,505
1498,464
1500,512
1502,512
1504,472
1506,512
1508,506
1510,480
1512,512
1514,446
1516,512
1518,499
1520,374
1522,461
1524,498
1526,505
1528,473
1530,498
1532,474
1534,473
1536,485
1538,472
1540,490
1542,499
1544,512
1546,512
1548,460
1550,498
1552,501
1554,512
1556,512
1558,512
1560,499
1562,484
1564,512
1566,480
1568,512
1570,512
1572,492
1574,485
1576,512
1578,454
1580,444
1582,512
1584,512
1586,465
1588,505
1590,512
1592,498
1594,451
1596,512
1598,505
1600,491
1602,512
1604,387
1606,477
1608,512
1610,441
1612,512
1614,512
1616,441
1618,437
1620,512
1622,479
1624,458
1626,512
1628,505
1630,492
1632,512
1634,420
1636,463
1638,512
1640,499
1642,491
1644,512
1646,472
1648,446
1650,512
1652,446
1654,470
1656,512
1658,410
1660,491
1662,512
1664,444
1666,505
1668,512
1670,439
1672,431
1674,512
1676,480
1678,470
1680,512
1682,476
1684,498
1686,512
1688,470
1690,449
1692,512
1694,512
1696,476
1698,499
1700,505
1702,490
1704,493
1706,505
1708,496
1710,505
1712,491
1714,506
1716,512
1718,512
1720,512
1722,451
1724,512
1726,512
1728,512
1730,491
1732,512
1734,505
1736,491
1738,512
1740,505
1742,498
1744,512
1746,472
1748,470
1750,512
1752,458
1754,456
1756,512
1758,498
1760,459
1762,512
1764,512
1766,459
1768,512
1770,512
1772,433
1774,512
1776,493
1778,491
1780,512
1782,473
1784,463
1786,512
1788,505
1790,484
1792,512


==> data/leakage_time.csv <==
leak-no,1byte,2byte,3byte,4byte
0,268432,1021876,3671608,11718620
1,686328,805150,1235816,6334942
2,259824,735630,1043902,1564206
3,469330,869732,1492188,2136968
4,361266,901562,1417426,3144046
5,415186,648584,1348290,2000378
6,540958,580710,1380052,5820170
7,268406,795110,1295040,2054068
8,396002,962538,1424616,2097240
9,394884,728442,1197648,1717074
10,408882,745454,1186236,7609402
11,366934,665774,1337224,2844492
12,354810,716054,1293374,2075452
13,288986,819618,1078336,3608894
14,410190,782202,910504,1415210
15,257792,778200,1295984,6373556
16,370776,858028,1209752,1667152
17,403152,625486,1104682,1780660
18,349124,872318,1291570,18818036
19,287166,594054,1140624,2326928
20,273106,701272,1307724,3265066
21,276034,719244,1379704,3329756
22,379968,621822,1246952,2195952
23,505046,915142,1842446,2462070
24,341926,821518,1237430,2712864
25,409526,786662,1316964,1737352
26,367530,693946,1662906,2440990
27,401650,1057234,1131518,2307082
28,254588,957748,1259654,1918640
29,269656,691336,1353888,2250194
30,287046,781248,1404028,1804296
31,253956,937504,1082906,2347084
32,323124,680398,1323452,1643304
33,404884,584526,1200764,1718220
34,339238,826544,1135888,2005408
35,377952,970678,1373764,2179938
36,388854,924300,1807592,2342292
37,314220,1089242,1355692,2466870
38,386910,793748,1142664,1731988
39,406924,677830,1108718,1826212
40,397296,652002,1424586,1580024
41,316754,908616,1327974,1713200
42,356618,753894,1407546,1846720
43,257858,1002104,1009236,1576726
44,272278,848706,1128456,1755490
45,285888,767482,1261042,3515036
46,347616,1263036,1510412,2302762
47,407540,691264,1093938,1804254
48,418050,844734,1135782,1936454
49,369442,713854,1362326,1979130
50,355332,819028,1625036,1974996
51,305048,948150,1838404,2076958
52,321906,810728,1258932,1994470
53,357422,804592,1290108,1937130
54,305122,740688,1275886,2543808
55,321894,882508,1330230,3463276
56,357224,621070,1039690,2255506
57,467344,635252,1179864,2905222
58,299428,977588,1517794,1853320
59,320558,608190,1469608,3036414
60,404430,717832,990872,2188672
61,399380,816298,1474720,2071470
62,329658,775300,1270990,1905638
63,281852,717082,1414510,2056518
64,283898,663096,1137480,1934524
65,268468,590714,1197328,4556446
66,311640,700272,1059536,4609540
67,370876,715714,1051204,22910318
68,403088,795138,1599772,1972164
69,349000,644516,1174688,1907564
70,271578,654350,1376478,1853012
71,276700,856048,1542208,2267948
72,365204,722924,1348550,2527322
73,469314,699774,1257608,1869860
74,378648,1009486,1187898,5397434
75,314554,835972,1448898,4874622
76,321166,669486,1167714,2915724
77,279292,690848,1730924,2137290
78,298702,1008986,1019452,2821542
79,273522,1036992,1446066,2055960
80,277948,780538,1228478,2373072
81,254006,811192,1135780,2220820
82,276624,691402,1317412,2127422
83,298182,819872,1428152,2572682
84,287760,747572,1383622,2152038
85,285770,638380,1138846,1862846
86,347674,633056,1424446,2198220
87,349650,679702,1230056,3360596
88,334246,698174,1539330,2600428
89,392862,830816,1275896,2243606
90,558794,536596,1094138,2341822
91,275364,1056194,1754468,2250292
92,391420,903928,1410932,1870220
93,283934,765872,1247032,3154590
94,409592,771522,1401056,3328558
95,398512,817426,1254902,4794774
96,363812,700904,1327380,6396958
97,307638,1025700,1464158,3465618
98,353372,782376,1213682,3664866
99,366422,700868,1430484,2152320


==> data/square-multiply.csv <==
idx, pmc-median, realbit
991,   5632,    1
992,   5632,    1
993,   5632,    1
994,   5376,    0
995,   5376,    0
996,   5376,    0
997,   5632,    1
998,   5376,    0
999,   5632,    1
1000,  5632,    1
1001,  5632,    1
1002,  5632,    1
1003,  5376,    0
1004,  5632,    1
1005,  5632,    1
1006,  5632,    1
1007,  5376,    0
1008,  5632,    1
1009,  5632,    1
1010,  5632,    1
1011,  5376,    0
1012,  5632,    1
1013,  5632,    1
1014,  5376,    0
1015,  5376,    0
1016,  5632,    1
1017,  5376,    0
1018,  5376,    0
1019,  5376,    0
1020,  5376,    0
1021,  5376,    0
1022,  5376,    0

